Finding large balanced subgraphs in signed networks

Signed networks are graphs whose edges are labelled with either a positive or a negative sign, and can be used to capture nuances in interactions that are missed by their unsigned counterparts. The concept of balance in signed graph theory determines whether a network can be partitioned into two perfectly opposing subsets, and is therefore useful for modelling phenomena such as the existence of polarized communities in social networks. While determining whether a graph is balanced is easy, finding a large balanced subgraph is hard. The few heuristics available in the literature for this purpose are either ineffective or non-scalable. In this paper we propose an efficient algorithm for finding large balanced subgraphs in signed networks. The algorithm relies on signed spectral theory and a novel bound for perturbations of the graph Laplacian. In a wide variety of experiments on real-world data we show that our algorithm can find balanced subgraphs much larger than those detected by existing methods, and in addition, it is faster. We test its scalability on graphs of up to 34 million edges.

==> rebuttal.txt <==
We would like to thank the reviewers for their positive comments.

We address some of the issues raised by the reviewers. 

Reviewer 1: "One major issue that I have with the paper is with bulk removing of the vertices...". 

- We did indeed experiment with this value. Our observations suggest that as long as it is "small" with respect to the size of the graph, its impact is not significant. For instance, in the large graphs (~100k vertices), removing either 1 or 100 vertices in the initial stages did not result in very different outcomes, but the gains in running time are noteworthy. One can also dynamically tune this value as the graph shrinks. Nevertheless, the problem of determining the optimal number of vertices to remove is interesting in its own right, and a likely direction of future work for us.

Reviewer 2: "Can you give any theoretical guarantee of your proposed heuristic?"

- This is definitely one of our main challenges moving forward. Some results exist for the number of edges in the located subgraph, and the known bounds relating eigenvalues with the frustration number suggest that some of our ideas might be amenable to an analysis resulting in approximation guarantees.

Reviewer 3: " finding the largest balanced perfectly subgraph is not necessarily the most important task when looking for polarization in a network..."

- This is indeed a good point. In a noisy, dynamic environment, one should not expect polarized communities to be perfectly balanced. Still, we believe our approach might have applications in this and other domains. For instance, a polarized subgraph might not be perfectly balanced but should contain a large balanced subgraph. One could find that and then extend it (similary to the classic "Trawling" paper by Kumar et al.). Locating balanced subgraphs might also be useful when trying to detect structures of more "precise" behaviour, such as bot networks or some form of fraud. Finally, our algorithm can be easily modified to accept almost balanced subgraphs, by relaxing the requirement on the least eigenvalue to a small upper bound larger than zero.

Reviewer 3: "In particular, I think that more algorithms existing in literature should have been considered in the comparative analysis."

- We attempted to limit our experiments to methods able to scale to large graphs and to provide solutions of good quality. Among the works we cite, many of the ones designed to find perfectly balanced subgraphs (with no violations) do not scale. On the other hand, some of the ones maximizing other objectives are usually unable to find large balanced subgraphs when no violations are allowed, as we have verified through previous experiments. Among these, we included the eigenvector-based algorithm as an illustration. Still, we may well have overlooked relevant methods, so an exhaustive comparison with the state of the art will certainly be part of future iterations of this project.

